Probing the Sagittarius stream with blue horizontal branch stars

We present 2-degree field spectroscopic observations of a sample of 96 A-type stars selected from the Sloan Digital Sky Survey Data Release 3 (SDSS DR3). Our aim is to identify blue horizontal branch (BHB) stars in order to measure the kinematic properties of the tidal tails of the Sagittarius dwarf spheroidal galaxy. We confine our attention to the 44 classifiable stars with spectra of signal-to-noise ratio >15 per angstrom. Classification produces a sample of 29 BHB stars at distances 5-47 kpc from the Sun. We split our sample into three bins based on their distance. We find 10 of the 12 stars at 14-25 kpc appear to have coherent, smoothly varying radial velocities which are plausibly associated with old debris in the Sagittarius tidal stream. Further observations along the orbit and at greater distances are required to trace the full extent of this structure on the sky. Three of our BHB stars in the direction of the globular cluster Palomar (Pal) 5 appear to be in an overdensity but are in the foreground of Pal 5. More observations are required around this overdensity to establish any relation to Pal 5 and/or the Sgr stream. We emphasize observations of BHB stars have unlimited potential for providing accurate velocity and distance information in old distant halo streams and globular clusters alike. The next generation multi-object spectrographs provide an excellent opportunity to accurately trace the full extent of such structures.

==> MF1361rv_table1.txt <==
The meaning of the columns are explained in the file: bhb_2df_lc.tex, where a portion of the file is displayed.

[1] No.
[2] Identification (J2000)
[3] g
[4] (u-g)_0
[5] (g-r)_0
[6] (B-V)$_0

01   J120341.440+001400.96     18.703   +-  0.020    1.092  +-  0.037     -0.024   +-    0.026       0.200  +-  0.0200    
02   J155953.064+002931.70     19.018   +-  0.015    1.078  +-  0.054     -0.094   +-    0.021       0.144  +-  0.0169    
03   J163544.242+001048.25     17.095   +-  0.010    1.132  +-  0.023     -0.192   +-    0.014       0.060  +-  0.0126    
04   J143156.510+001251.44     15.668   +-  0.022    1.105  +-  0.030     -0.117   +-    0.026       0.125  +-  0.0214    
05   J151955.913+001617.05     15.061   +-  0.015    1.204  +-  0.017     -0.054   +-    0.020       0.176  +-  0.0157    
06   J120339.027+000522.44     14.421   +-  0.046    1.338  +-  0.060     -0.096   +-    0.054       0.143  +-  0.0431    
07   J163518.461-001113.78     15.936   +-  0.008    1.051  +-  0.020     -0.224   +-    0.012       0.031  +-  0.0113    
08   J125902.040+001331.21     18.259   +-  0.022    1.236  +-  0.039     -0.212   +-    0.033       0.042  +-  0.0301    
09   J134332.838+001243.41     18.940   +-  0.018    1.184  +-  0.048     -0.093   +-    0.025       0.145  +-  0.0201    
11   J151951.636+000431.70     16.998   +-  0.012    0.934  +-  0.025     -0.277   +-    0.016      -0.022  +-  0.0162    
12   J155932.607-000908.25     17.009   +-  0.014    1.199  +-  0.029     -0.188   +-    0.023       0.064  +-  0.0205    
13   J163504.680+001243.26     17.100   +-  0.011    0.809  +-  0.021     -0.106   +-    0.016       0.134  +-  0.0131    
14   J134327.601+000921.80     16.880   +-  0.015    1.101  +-  0.021     -0.204   +-    0.024       0.049  +-  0.0218    
15   J140316.296+001602.21     18.576   +-  0.018    1.084  +-  0.041     -0.253   +-    0.027       0.003  +-  0.0261    
16   J151922.229-001924.47     17.636   +-  0.014    1.146  +-  0.028     -0.121   +-    0.019       0.122  +-  0.0157    
17   J155925.613-001732.67     16.661   +-  0.015    1.101  +-  0.027     -0.164   +-    0.018       0.085  +-  0.0156    
18   J163454.767-000507.98     19.488   +-  0.018    1.247  +-  0.080     -0.034   +-    0.025       0.192  +-  0.0193    
19   J120321.171-000539.43     18.991   +-  0.021    1.063  +-  0.044     -0.104   +-    0.026       0.136  +-  0.0211    
20   J125846.743-001019.71     16.679   +-  0.018    1.099  +-  0.032     -0.100   +-    0.025       0.139  +-  0.0202    
21   J143141.686+002311.46     16.222   +-  0.022    1.059  +-  0.030     -0.032   +-    0.026       0.194  +-  0.0200    
22   J151813.634+000931.17     19.146   +-  0.016    1.147  +-  0.056     -0.053   +-    0.023       0.177  +-  0.0180    
23   J155848.300-000256.27     18.077   +-  0.017    1.027  +-  0.038     -0.008   +-    0.023       0.212  +-  0.0175    
24   J163445.472+000401.76     15.546   +-  0.008    0.982  +-  0.015     -0.253   +-    0.011       0.003  +-  0.0108    
25   J134319.614-000140.47     16.805   +-  0.015    1.019  +-  0.024     -0.074   +-    0.020       0.160  +-  0.0159    
26   J140312.773-000942.33     14.259   +-  0.013    1.122  +-  0.018     -0.120   +-    0.020       0.123  +-  0.0165    
28   J155843.550+002622.42     14.705   +-  0.010    1.262  +-  0.025     -0.112   +-    0.018       0.130  +-  0.0148    
29   J163429.062-000636.70     16.519   +-  0.011    1.022  +-  0.021     -0.010   +-    0.013       0.211  +-  0.0099    
30   J140252.218+002011.51     15.245   +-  0.023    1.092  +-  0.027     -0.234   +-    0.027       0.021  +-  0.0255    
31   J151756.613+002921.99     17.185   +-  0.014    1.158  +-  0.028     -0.211   +-    0.018       0.043  +-  0.0166    
32   J155810.375-000516.36     15.432   +-  0.013    1.165  +-  0.021     -0.167   +-    0.017       0.083  +-  0.0148    
33   J163428.766-001739.60     18.045   +-  0.011    1.082  +-  0.033     -0.087   +-    0.014       0.150  +-  0.0113    
34   J125728.832-000328.39     18.823   +-  0.017    1.184  +-  0.051     -0.071   +-    0.023       0.163  +-  0.0182    
35   J140249.977+000534.69     16.184   +-  0.023    1.053  +-  0.031     -0.278   +-    0.026      -0.023  +-  0.0261    
36   J151748.959-000704.05     15.567   +-  0.013    1.036  +-  0.020     -0.236   +-    0.016       0.019  +-  0.0152    
37   J120113.839+000126.54     18.499   +-  0.025    1.197  +-  0.058     -0.091   +-    0.040       0.147  +-  0.0320    
38   J155743.612-002021.38     17.624   +-  0.013    1.055  +-  0.033     -0.036   +-    0.018       0.190  +-  0.0139    
39   J163420.211-001041.41     15.987   +-  0.011    1.152  +-  0.020     -0.025   +-    0.013       0.199  +-  0.0100    
41   J134229.235-002101.44     18.683   +-  0.016    1.161  +-  0.038     -0.101   +-    0.023       0.139  +-  0.0187    
42   J151748.409+001719.54     15.061   +-  0.009    1.155  +-  0.014     -0.026   +-    0.014       0.198  +-  0.0108    
43   J155726.686-002017.29     16.944   +-  0.013    1.026  +-  0.028     -0.125   +-    0.017       0.119  +-  0.0141    
44   J163416.754-000618.91     18.478   +-  0.012    1.180  +-  0.039     -0.055   +-    0.016       0.176  +-  0.0125    
45   J125714.176-000839.71     18.219   +-  0.019    1.232  +-  0.036     -0.089   +-    0.024       0.148  +-  0.0193    
46   J134101.293+000130.63     18.762   +-  0.015    1.097  +-  0.040     -0.009   +-    0.023       0.211  +-  0.0175    
47   J151728.583+001757.79     16.417   +-  0.008    1.076  +-  0.016     -0.054   +-    0.013       0.176  +-  0.0102    
48   J155722.566+001843.65     15.952   +-  0.012    1.121  +-  0.023     -0.238   +-    0.018       0.017  +-  0.0172    
49   J163415.579-001831.87     15.776   +-  0.007    1.128  +-  0.013     -0.181   +-    0.011       0.070  +-  0.0098    
50   J134041.104-000839.41     19.049   +-  0.054    1.332  +-  0.076     -0.111   +-    0.264       0.130  +-  0.2032    
51   J140232.106-001640.22     17.159   +-  0.019    1.051  +-  0.028     -0.073   +-    0.024       0.161  +-  0.0190    
52   J151721.940+000710.39     19.198   +-  0.017    1.127  +-  0.058     -0.227   +-    0.025       0.028  +-  0.0234   
53   J120002.593+002533.67     19.076   +-  0.021    1.081  +-  0.084     -0.194   +-    0.029       0.058  +-  0.0259   
54   J155722.134+001619.57     16.425   +-  0.013    1.101  +-  0.025     -0.212   +-    0.020       0.042  +-  0.0184   
55   J163409.335-001222.04     19.465   +-  0.016    1.025  +-  0.066     -0.100   +-    0.023       0.139  +-  0.0186   
56   J125646.849-002736.94     14.270   +-  0.015    0.979  +-  0.027     -0.010   +-    0.022       0.211  +-  0.0168   
57   J134034.424-002335.41     18.932   +-  0.022    1.107  +-  0.046     -0.023   +-    0.036       0.201  +-  0.0276   
58   J151621.401+001034.52     18.683   +-  0.013    1.195  +-  0.042     -0.113   +-    0.021       0.129  +-  0.0172   
59   J163404.427-002108.44     18.248   +-  0.009    1.081  +-  0.031     -0.139   +-    0.014       0.107  +-  0.0118   
60   J134008.412+000155.91     15.832   +-  0.013    1.075  +-  0.021     -0.164   +-    0.019       0.085  +-  0.0165   
61   J143021.412-000155.10     17.805   +-  0.023    1.074  +-  0.033     -0.138   +-    0.027       0.108  +-  0.0227   
63   J163343.883-001505.11     18.267   +-  0.009    0.997  +-  0.030     -0.012   +-    0.014       0.209  +-  0.0107   
64   J134007.416-002048.4      17.241   +-  0.021    1.233  +-  0.030     -0.096   +-    0.034       0.143  +-  0.0273   
65   J140153.247+000525.16     19.075   +-  0.021    1.031  +-  0.049     -0.264   +-    0.030      -0.008  +-  0.0294   
66   J143013.206+000904.15     15.118   +-  0.020    1.164  +-  0.029     -0.012   +-    0.026       0.209  +-  0.0198   
67   J155654.965-002835.96     16.090   +-  0.012    1.248  +-  0.021     -0.090   +-    0.017       0.148  +-  0.0137   
68   J163324.576-002408.70     17.777   +-  0.010    1.061  +-  0.026     -0.171   +-    0.013       0.079  +-  0.0114   
69   J125601.289-002754.62     18.351   +-  0.016    1.152  +-  0.045     -0.170   +-    0.025       0.080  +-  0.0218   
70   J151610.847-000745.53     17.238   +-  0.016    1.136  +-  0.026     -0.167   +-    0.020       0.083  +-  0.0174   
72   J140133.116+002141.25     17.693   +-  0.022    1.067  +-  0.033     -0.042   +-    0.029       0.186  +-  0.0225   
73   J143001.417+002201.40     17.304   +-  0.015    0.928  +-  0.023     -0.262   +-    0.021      -0.006  +-  0.0207   
74   J151608.459+001906.20     19.280   +-  0.014    1.061  +-  0.055     -0.055   +-    0.021       0.176  +-  0.0164   
75   J155629.246+000023.19     16.004   +-  0.015    1.081  +-  0.024     -0.036   +-    0.018       0.190  +-  0.0139   
76   J163308.925-002914.94     17.993   +-  0.016    1.207  +-  0.035     -0.040   +-    0.020       0.187  +-  0.0155   
77   J151607.983-000821.69     18.921   +-  0.018    1.137  +-  0.047     -0.083   +-    0.023       0.153  +-  0.0184   
78   J163304.625-001826.86     15.823   +-  0.008    1.198  +-  0.018     -0.097   +-    0.012       0.142  +-  0.0097   
79   J140123.507-002746.77     16.505   +-  0.017    1.029  +-  0.021     -0.052   +-    0.021       0.178  +-  0.0164   
80   J151607.123-000418.45     18.805   +-  0.018    1.143  +-  0.044     -0.087   +-    0.023       0.150  +-  0.0184   
81   J163259.019-002059.16     16.456   +-  0.008    1.271  +-  0.020     -0.137   +-    0.012       0.109  +-  0.0101   
82   J140119.904-000446.54     16.325   +-  0.013    1.202  +-  0.026     -0.216   +-    0.025       0.038  +-  0.0230   
83   J151605.786-001112.63     17.036   +-  0.016    1.165  +-  0.025     -0.029   +-    0.019       0.196  +-  0.0147   
84   J155606.160+000324.96     14.787   +-  0.015    1.173  +-  0.023     -0.025   +-    0.018       0.199  +-  0.0139   
85   J163258.744-002323.52     19.456   +-  0.014    1.205  +-  0.077     -0.165   +-    0.023       0.084  +-  0.0199   
86   J142843.370-002247.79     17.024   +-  0.017    1.103  +-  0.028     -0.140   +-    0.033       0.106  +-  0.0277   
87   J151604.252-001005.43     19.289   +-  0.019    1.051  +-  0.055     -0.041   +-    0.025       0.187  +-  0.0194   
88   J163241.708+001132.37     17.041   +-  0.009    1.037  +-  0.022     -0.001   +-    0.014       0.217  +-  0.0107   
89   J142842.979+001737.52     18.853   +-  0.018    1.075  +-  0.045     -0.147   +-    0.023       0.100  +-  0.0195   
90   J151603.607+000138.55     17.734   +-  0.012    0.768  +-  0.024     -0.291   +-    0.019      -0.036  +-  0.0196   
91   J155603.809-000245.08     19.158   +-  0.017    1.266  +-  0.090     -0.016   +-    0.025       0.206  +-  0.0191   
92   J163231.274+002222.63     14.705   +-  0.009    0.977  +-  0.014     -0.256   +-    0.012      -0.000  +-  0.0118   
93   J140011.360+000509.16     15.840   +-  0.013    1.129  +-  0.021     -0.222   +-    0.017       0.032  +-  0.0159   
94   J142826.279+002915.31     17.540   +-  0.019    1.166  +-  0.030     -0.259   +-    0.027      -0.003  +-  0.0264   
95   J151601.816-000441.61     19.480   +-  0.020    0.998  +-  0.060     -0.034   +-    0.027       0.192  +-  0.0208   
96   J163222.738-002818.10     16.819   +-  0.012    1.077  +-  0.023     -0.020   +-    0.015       0.203  +-  0.0115   
97   J140002.161+001924.07     18.999   +-  0.016    1.113  +-  0.048     -0.008   +-    0.026       0.212  +-  0.0198   
99   J151600.956-001200.41     17.329   +-  0.016    1.068  +-  0.026     -0.185   +-    0.020       0.067  +-  0.0178   
100  J163222.427-001641.24     14.758   +-  0.008    1.075  +-  0.014     -0.220   +-    0.012       0.034  +-  0.0112       
101  J142808.950-001148.41     15.969   +-  0.015    1.081  +-  0.021     -0.038   +-    0.021       0.189  +-  0.0163	      
102  J163205.574-001159.54     17.078   +-  0.010    1.143  +-  0.020     -0.168   +-    0.013       0.082  +-  0.0114       

